Scaling of symmetry-restricted quantum circuits

The intrinsic symmetries of physical systems have been employed to reduce the number of degrees of freedom of systems, thereby simplifying computations. In this work, we investigate the properties of $\mathcal{M}SU(2^N)$, $\mathcal{M}$-invariant subspaces of the special unitary Lie group $SU(2^N)$ acting on $N$ qubits, for some $\mathcal{M}\subseteq M_{2^N}(\mathbb{C})$. We demonstrate that for certain choices of $\mathcal{M}$, the subset $\mathcal{M}SU(2^N)$ inherits many topological and group properties from $SU(2^N)$. We then present a combinatorial method for computing the dimension of such subspaces when $\mathcal{M}$ is a representation of a permutation group acting on qubits $(GSU(2^N))$, or a Hamiltonian $(H^{(N)}SU(2^N))$. The Kronecker product of $\mathfrak{su}(2)$ matrices is employed to construct the Lie algebras associated with different permutation-invariant groups $GSU(2^N)$. Numerical results on the number of dimensions support the the developed theory.

==> DatenGruppen.csv <==
N;C_N;D_N;S_N;A_N;Unrestricted;lC_n;lD_N;lS_N;lA_N;lUnrestricted
1;3;3;3;3;3;1,098612289;1,098612289;1,098612289;1,098612289;1,098612289
2;9;9;9;15;15;2,197224577;2,197224577;2,197224577;2,708050201;2,708050201
3;23;19;19;23;63;3,135494216;2,944438979;2,944438979;3,135494216;4,143134726
4;69;54;34;35;255;4,234106505;3,988984047;3,526360525;3,555348061;5,541263545
5;207;135;55;55;1023;5,332718793;4,905274778;4,007333185;4,007333185;6,930494766
6;699;429;83;83;4095;6,549650742;6,061456919;4,418840608;4,418840608;8,317521996
7;2343;1299;119;119;16383;7,759187439;7,169350017;4,779123493;4,779123493;9,703999491
8;8229;4434;164;164;65535;9,01541978;8,39705739;5,099866428;5,099866428;11,09033963
9;29143;15083;219;219;262143;10,27997003;9,621323561;5,38907173;5,38907173;12,47664544
10;104967;53763;285;285;1048575;11,56140129;10,89234078;5,65248918;5,65248918;13,86294266
11;381303;192699;363;363;4194303;12,85134961;12,16888466;5,894402834;5,894402834;15,24923773
12;1398499;704369;454;454;16777215;14,15091008;13,46505765;6,118097198;6,118097198;16,63553227
13;5162223;2589303;559;559;67108863;15,45687786;14,76689929;6,326149473;6,326149473;18,02182668
14;19175139;9608049;679;679;268435455;16,76912515;16,07811174;6,520621128;6,520621128;19,40812105

==> DatenGruppenMix.csv <==
N;C3;C5;C8;D3;D5;D8;S3;S5;S8;A_{N-3} X Id;A_{N-5} X Id;A_{N-8} X Id;lC3;lC5;lC8;lD3;lD5;lD8;lS3;lS5;lS8;lA3;lA5;lA8
1;;;;;;;;;;;;;;;;;;;;;;;;
2;;;;;;;;;;;;;;;;;;;;;;;;
3;;;;;;;;;;;;;;;;;;;;;;;;
4;255;;;255;;;255;;;255;;;5,541263545;;;5,541263545;;;5,541263545;;;5,541263545;;
5;639;;;639;;;639;;;1023;;;6,459904454;;;6,459904454;;;6,459904454;;;6,930494766;;
6;1535;4095;;1279;4095;;1279;4095;;1535;4095;;7,33628566;8,317521996;;7,153833802;8,317521996;;7,153833802;8,317521996;;7,33628566;8,317521996;
7;4479;10239;;3519;10239;;2239;10239;;2303;16383;;8,407155086;9,233959238;;8,165932137;9,233959238;;7,713784617;9,233959238;;7,7419679;9,703999491;
8;13311;24575;;8703;20479;;3583;20479;;3583;24575;;9,49634604;10,10948495;;9,071423073;9,92715525;;8,183955717;9,92715525;;8,183955717;10,10948495;
9;44799;71679;262143;27519;56319;262143;5375;35839;262143;5375;36863;262143;10,7099411;11,1799531;12,47664544;10,22263195;10,93878723;12,47664544;8,589513853;10,48679196;12,47664544;8,589513853;10,51496362;12,47664544
10;150015;212991;655359;83199;139263;655359;7679;57343;655359;7679;57343;1048575;11,91849057;12,26900519;13,39293846;11,32899061;11,84411951;13,39293846;8,946244609;10,95680606;13,39293846;8,946244609;10,95680606;13,86294266
11;526719;716799;1572863;283839;440319;1310719;10559;86015;1310719;10559;86015;1572863;13,17442248;13,48255075;14,26840808;12,55616245;12,99525474;14,0860864;9,264733856;11,36227698;14,0860864;9,264733856;11,36227698;14,26840808
12;1865215;2400255;4587519;965375;1331199;3604479;14079;122879;2293759;14079;122879;2359295;14,43888689;14,69108554;15,33884991;13,78027191;14,1015906;15,0976878;9,552439604;11,71895541;14,64570251;9,552439604;11,71895541;14,6738734
13;6717951;8427519;13631487;3440895;4541439;8912895;18303;168959;3670015;18303;168959;3670015;15,72029376;15,94701298;16,4278929;15,05124217;15,32875448;16,00300966;9,81482026;12,03741136;15,11570631;9,81482026;12,03741136;15,11570631
14;24403455;29843455;45875199;12332799;15446015;28180479;23295;225279;5505023;23295;225279;5505023;17,01023528;17,21147611;17,6414352;16,32777286;16,5528616;17,15414006;10,05599402;12,32509491;15,52117151;10,05599402;12,32509491;15,52117151

==> variance-loss-pivot.csv <==
qubits;Sn_circuit;strongly_entanglement_circuit;Cn_circuit;Cn_circuit2;se2;simple_se
4;0.12988618127347895;0.003972229744586451;0.08053556259020216;0.07710548915129907;0.006009384947240434;0.005414757132521736
6;0.024200994652667243;0.0007603060660409739;0.009889453707319541;0.010310754881801823;0.0006051251744570191;0.0005354162410245627
8;0.006411901690989516;0.00015628207267307233;0.0017424545427677785;0.0017749318285645872;0.00019916999778175491;0.00014611545940803933
10;0.0039375826901363025;4.0744707470773935e-05;0.0004083291075525407;0.00038123319478399853;4.0027767914394875e-05;3.503330342637977e-05
12;0.0037837643125074698;7.692239622995412e-06;9.689853944653767e-05;0.00012675173696472802;1.1641049052428397e-05;9.01404033374684e-06
14;0.003156357402207888;2.6340511255641654e-06;3.201571000026575e-05;3.520128320309097e-05;2.3487161978632514e-06;2.5427202560663096e-06
16;0.002293411867132183;5.023610485525748e-07;1.0500282679467905e-05;8.45788078115792e-06;5.449169236582839e-07;4.4829630407908026e-07
